Liquid Information Flow Control

We present Lifty, a domain-specific language for data-centric applications that manipulate sensitive data. A Lifty programmer annotates the sources of sensitive data with declarative security policies, and the language statically and automatically verifies that the application handles the data according to the policies. Moreover, if verification fails, Lifty suggests a provably correct repair, thereby easing the programmer burden of implementing policy enforcing code throughout the application. The main insight behind Lifty is to encode information flow control using liquid types, an expressive yet decidable type system. Liquid types enable fully automatic checking of complex, data dependent policies, and power our repair mechanism via type-driven error localization and patch synthesis. Our experience using Lifty to implement three case studies from the literature shows that (1) the Lifty policy language is sufficiently expressive to specify many real-world policies, (2) the Lifty type checker is able to verify secure programs and find leaks in insecure programs quickly, and (3) even if the programmer leaves out all policy enforcing code, the Lifty repair engine is able to patch all leaks automatically within a reasonable time.

==> data/scalability-OneFunc.txt <==
N                Localize               Generate      Total      
1                             0.07       0.01            0.10
2                             0.05       0.01            0.10
3                             0.09       0.02            0.17
4                             0.21       0.04            0.31
5                             0.37       0.06            0.52
6                             0.64       0.11            0.85
7                             0.97       0.17            1.27
8                             1.40       0.32            1.86
9                             2.10       0.46            2.74
10                            2.89       0.74            3.81
11                            3.76       1.14            5.12
12                            4.86       1.67            6.75
13                            6.90       2.56            9.72
14                            8.77       3.98           13.07
15                           11.62       5.47           17.40
16                           14.08       7.50           21.92

